Fast Discovery of Nested Dependencies on JSON Data

Functional and inclusion dependencies are the most widely used classes of data dependencies in data profiling due to their ability to identify relationships in data such as primary and foreign keys. These relationships are equally important when dealing with nested data formats such as JSON. However, the definition of functional and inclusion dependencies makes use of a flat, unnested relational model which misses many useful types of dependencies on data which involve nested data models. In this work, we identify types of dependencies which are not captured by traditional functional and inclusion dependencies but which nevertheless capture meaningful relationships among nested data. We also demonstrate how algorithms for mining these traditional dependencies can be adapted to also mine nested dependencies. The first strategy simply flattens the input data and feeds into unmodified existing algorithms. We present a second strategy which instead adapts the algorithm to efficiently process JSON data as input which in some cases leads to a reduction in runtime by multiple orders of magnitude on real-world datasets. We further show how these algorithms can be adapted to produce useful results in the presence of a percentage of incomplete or invalid data.

==> scale_demarchi_dynamic.dat <==
# Documents (K)	Average runtime (s)
10 7.47667
20 17.3467
30 23.0567
40 33.1
50 39.0533
60 50.6033
70 55.2367
80 108.643
90 81.87
100 91.0567
110 96.29
120 108.54
130 113.657
140 123.887
150 130.603
160 186.113
170 158.57
180 166.867
190 176.817
200 183.593

==> scale_demarchi_static.dat <==
# Documents (K)	Average runtime (s)
10 397.127
20 1468.67
30 1892.34
40 2130.59

==> scale_fdep_dynamic.dat <==
# Documents	Average runtime (s)
25	551.703
50	2294.53

==> scale_spider_dynamic.dat <==
# Documents (K)	Average runtime (s)
10	12.6167
20	24.3
30	31.4567
40	37.9433
50	47.7867
60	68.1033
70	61.1267
80	80.84
90	94.7433
100	115.127
110	126.607
120	122.837
130	133.303
140	114.273
150	153.65
160	181.077
170	182.577
180	193.64
190	229.153
200	209.323

==> scale_spider_static.dat <==
# Documents (K)	Average runtime (s)
10	43.5567
20	138.19
30	176.807
40	198.557
50	231.597
60	1849.75
70	4321.82
80	4990.05
90	5040.39
100	5067.18
110	5165.65
120	5194.82
130	5252.06
140	5276.71
150	5553.02
160	5589.31
170	5674.65
180	20358.6
190	20394.5
200	20392.4

==> scale_tane_dynamic.dat <==
# Documents	Average runtime (s)
25	16.46
50	69.0633
75	172.257
100	1062.53
125	1569.18
150	3172.53
175	4468.43
200	1477.33
225	3939.16
250	4657.99
275	5597.27
300	6378.65
325	6990.67
350	8303.34
375	9855.34
400	4670.96
425	5107.48
450	5963.84
475	6646.53
500	11089.7
